Ground water retention correlation to atmospheric muon rates

Muography is an investigation technique based on the detection of the atmospheric muon flux' modification through matter. It has found lately multiple applications in geosciences, archaelogy, and non invasive industrial controls. Mostly known for its imaging capabilities, muography may be exploited as well for monitoring purposes since the atmospheric muon flux is available permanently. In this paper we present an interesting measurement performed in the context of an archaelogical project called Arch\'emuons, on the archaeological site of "Palais du Miroir" in Vienne, South of Lyon, France. We installed a muon detector in an underground gallery within the foundations of the building for the second half of 2023. The primary goal is to measure details of those foundations which are largely not excavated yet. Meanwhile we observed over more than 6 months long-term and short-term variations of the muon rates since the start of the experiment, which seem to exhibit a correlation with the rain accumulating on the free field just above the gallery. We propose as an explanation for this behavior the retention of water by the soil above the detector site.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



